Multi-Symbol Digital AirComp via Modulation Design and Power Adaptation

Recently, over-the-air computation (AirComp) leverages the superposition property of wireless channels to enable efficient function computation over a multiple access channel (MAC). However, existing digital AirComp methods either rely on single-symbol modulation, which limits flexibility and robustness, or on multi-symbol extensions that suffer from high complexity or approximation errors. To overcome these limitations, we propose a new multi-symbol modulation framework, termed sequential modulation for AirComp (SeMAC), which encodes each input into a sequence of symbols with distinct constellation diagrams across multiple time slots. This approach increases design flexibility and robustness against channel noise. Specifically, the modulation design is formulated as a non-convex optimization problem and efficiently solved through a successive convex approximation (SCA) combined with stochastic subgradient descent (SSD). For fixed modulation formats, we further develop SeMAC with power adaptation (SeMAC-PA) to adjusts transmit power and phase while preserving the modulation structure. Notably, numerical results show that SeMAC improves computation accuracy by up to 14 dB compared to the existing methods for computing nonlinear functions such as the product function.

==> Data/Sim.dat <==
SNR sum sum2 prod prod2 max max2
5  0.01660206 1.54505471e-02 0.05281713 0.03300913 0.28285522 0.25457912 
10 0.0108851  1.02384259e-02 0.0334207  0.02469342 0.24923906 0.21822896 
15 0.00698573 6.90204125e-03 0.02045946 0.01603191 0.20144108 0.18283502  
20 0.00488994 4.69802189e-03 0.01250324 0.01064797 0.15684175 0.14224916 
25 3.00389310e-03 0.00277199 0.00770291 0.00683679 0.10825589 0.097367 
30 0.00181902 1.80018939e-03 0.00508173 0.00396139 0.06192593 0.0526936
35 0.00119676 8.67950337e-04 0.00322118 0.00230439 0.02931987 0.02298316
40 0.00081113 3.04503367e-04 0.00193578 0.00084341 0.01052525 0.00670707
45 0.00055019 6.72348485e-05 0.00136654 0.00039058 0.00420875 0.00105051

==> Data/Sim_PA.dat <==
SNR Q4L1_PA Q4L2_PA Q4L2 Q16L1_PA Q16L2_PA Q16L2
5  1.17859574e-03 5.25944202e-02 2.38306054e-02 0.01352361 0.62187706 8.51737887e-02
10 9.26414462e-04 2.08804971e-02 9.35348069e-03 0.00930184 0.39562627 5.17672317e-02
15 5.57389437e-04 8.15364453e-03 3.47252684e-03 0.00673296 0.27409791 2.81442279e-02
20 3.68229655e-04 3.88667781e-03 1.27242874e-03 0.00529286 0.15060463 7.35216376e-03
25 2.00165999e-04 1.06650712e-03 4.53809709e-04 0.00412364 0.09434308 2.89886174e-03
30 1.51339620e-04 5.13339233e-04 1.91925437e-04 0.00310331 0.03702262 8.88578217e-04
35 1.12180571e-04 2.15562384e-04 6.27448544e-05 0.00246672 0.02273101 3.51199200e-04
40 9.59423185e-05 1.69190302e-04 2.23968932e-05 0.00192495 0.00363165 2.25449504e-04
45 8.30829852e-05 4.46371694e-05 5.36854369e-06 0.00138828 0.00084199 8.30943569e-05

==> Data/Sim_PA_SCA.dat <==
SNR Q4L2 Q4L2_PA Q16L2 Q16L2_PA
5  1.40899621e-02 2.71613005e-02 2.17686836e-02 0.10441624 
10 6.51725589e-03 9.84080387e-03 1.57362869e-02 0.10135178 
15 2.84859007e-03 3.31807660e-03 1.23436904e-02 0.09331547 
20 8.39541246e-04 1.24947391e-03 9.16401969e-03 0.0807869  
25 2.55050505e-04 6.51094276e-04 5.86447599e-03 0.06631669 
30 9.08038721e-05 2.72095960e-04 2.54318538e-03 0.04758106
35 2.14646465e-05 5.96590909e-05 6.44830198e-04 0.02860948 


==> Data/Sim_SCA.dat <==
SNR sum sum2 sum2_SDR prod prod2 prod2_SDR max max2
0  5.35484007e-02 3.96501473e-02 4.00988005e-02 1.35196353e-02 1.53176394e-02 1.44688850e-02 0.07879461 0.06088889
5 2.79731692e-02 2.00474537e-02 1.90359848e-02 1.35686988e-02 1.27436894e-02 1.35628422e-02 0.06041751 0.03470707
10 1.56289983e-02 8.62142256e-03 1.07582071e-02 1.26409663e-02 9.84094155e-03 1.07865370e-02 0.04908418 0.01921886
15 9.96611953e-03 3.53493266e-03 4.91803451e-03 9.88966562e-03 6.69532494e-03 7.50495258e-03 0.0400404  0.00782492
20 5.93339646e-03 1.17518939e-03 1.36289983e-03 8.59789213e-03 2.23764453e-03 3.20484013e-03 0.0263165  0.00208081
25 3.09375000e-03 2.24642256e-04 3.84154040e-04 5.11977736e-03 4.03568629e-04 4.83825033e-04 0.01525926 0.00086936
30 1.26830808e-03 4.06144781e-05 6.48148148e-05 2.71660782e-03 9.12752871e-05 1.86844767e-04 0.00657239 0.00049832 
35 4.29819024e-04 1.79924242e-05 2.10437710e-05 9.20301302e-04 3.10437710e-05 3.36096805e-05 0.00186532 0.00014141
40 1.00694444e-04 6.41835017e-06 0.00000000e+00 6.79835190e-05 0.00000000e+00 0.00000000e+00 0          0



==> Data/Sim_fading.dat <==
SNR bs_sum ReMAC_sum SeMAC_sum bs_prod ReMAC_prod SeMAC_prod channelComp_prod SeMAC_prod_SCA
5  1.28844517e-03 0.02276315 0.01766268 0.05910608 0.02088241 0.02095269 0.02896927 4.70812125e-02
10 8.96634333e-04 0.01707879 0.01446399 0.05721057 0.01739171 0.01284031 0.02270968 2.00427997e-02
15 5.58821841e-04 0.01364338 0.01098589 0.05472071 0.01684853 0.0090614  0.01763892 1.00254127e-02 
20 3.29869684e-04 0.01101513 0.0082361  0.05425449 0.01633487 0.00526412 0.01542875 6.91470078e-03
25 1.55503765e-04 0.00939664 0.00565754 0.05232595 0.01491056 0.00301065 0.0136724  2.33324738e-03
30 4.21075838e-05 0.00775732 0.00335622 0.05240101 0.01284274 0.00139575 0.0110145  6.45367261e-04
35 6.69914056e-06 0.00677024 0.00167637 0.05203162 0.00854895 0.00080121 0.0077995  3.57460925e-04
40 1.46972369e-08 0.00564749 0.00073634 0.05182667 0.00444837 0.00041608 0.00335979 1.76937418e-04
